Single-Dirac-cone Z2 topological insulator phases in distorted Li2AgSb-class and related quantum critical Li-based spin-orbit compounds

We have extended our new materials class search for the experimental realization of Z2 topological insulators from binary [Bi2Se3-class, Xia et.al., Nature Phys. 5, 398 (2009)] and the ternary [Half-Heusler class, Lin et.al., arXiv:1003.0155v1 (2010); arXiv:1003.2615v1 (2010)] series to non-Heusler Li-based ternary intermetallic series Li2M'X ($M'$=Cu, Ag, and Au, $X$=Sb and Bi) with CuHg2Ti-type structure. We discovered that the distorted-Li2AgSb is a lightweight compound harboring a 3D topological insulator state with Z2=-1 although the groundstate lies near a critical point, whereas the related Li2CuSb-type compounds are topologically trivial. Non-Heusler ternary Li2M'X series (with a number of variant compounds) we identified here is a new platform for deriving novel stoichiometric compounds, artificial quantum-well/heterostructures, nano-wires, nano-ribbons and nanocrystals. We have grown some of these bulk materials (experimental results will be reported separately).

==> 00README.XXX.txt <==
B_Li2AgSb_condmat.dvi keepcomments
